Importance of Tides for Periastron Precession in Eccentric Neutron Star - White Dwarf Binaries

Although not nearly as numerous as binaries with two white dwarfs, eccentric neutron star-white dwarf (NS-WD) binaries are important gravitational-wave (GW) sources for the next generation of space-based detectors sensitive to low frequency waves. Here we investigate periastron precession in these sources as a result of general relativistic, tidal, and rotational effects; such precession is expected to be detectable for at least some of the detected binaries of this type. Currently, two eccentric NS-WD binaries are known in the galactic field, PSR J1141-6545 and PSR B2303+46, both of which have orbits too wide to be relevant in their current state to GW observations. However, population synthesis studies predict the existence of a significant Galactic population of such systems. Though small in most of these systems, we find that tidally induced periastron precession becomes important when tides contribute to more than 3% of the total precession rate. For these systems, accounting for tides when analyzing periastron precession rate measurements can improve estimates of the WD component mass inferred and, in some cases, will prevent us from misclassifying the object. However, such systems are rare due to rapid orbital decay. To aid the inclusion of tidal effects when using periastron precession as a mass measurement tool, we derive a function that relates the WD radius and periastron precession constant to the WD mass.

==> README.txt <==
This is emulateapj.cls, version November 10, 2009
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

`emulateapj' is a LaTeX2e class to emulate the Astrophysical Journal
(ApJ) page layout. The page length of the resulting document is very
close to that in ApJ when Times fonts are used instead of the LaTeX
default CM fonts.

If a manuscript is prepared for ApJ submission using the standard
American Astronomical Society LaTeX macros and the `aastex' style
(see instructions for authors on the ApJ web site), the only thing
required from the user should be to replace \documentclass{aastex}
with \documentclass{emulateapj}, and perhaps resize figures as
desired and replace {deluxetable} with {deluxetable*}. Possible minor
problems are described below.

emulateapj requires revtex4.cls. If you don't have it already, it can be
downloaded from http://publish.aps.org/revtex4/ (it's a small package). 
Other extrnal packages used are latexsym, graphicx, amssymb, longtable,
epsf. They should already be present in the modern TeX distributions; if
not, download them from www.ctan.org. 
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
For the latest version check http://hea-www.harvard.edu/~alexey/emulateapj

NOTE: ApJ has moved its publishing to IOP and they have slightly changed
the formatting. To implement these changes, call emulateapj with the iop
option, as in
\usepackage[iop]{emulateapj}

Other available options:

[chicago] - (default) typeset as was done in the University of Chicago Press
[twocolumn] - (default) two-column mode
[onecolumn] - main text in one-column mode
[apj]       - typeset as for main journal
[apjl]      - (default) typeset as for ApJ Letters 
[tighten]   - some adjustments to approximate grid typesetting
[numberedappendix]   - number appendix sections as A, B, etc
[appendixfloats]  - use separate numbering for floats within appendix

NOTE 2: Starting from version 11/10/2009, emulateapj tries to load
revtex4-1 if present on the system. This may cause small changes in
typesetting for old documents. If you want full compatibility, please
download the last version based on revtex4,
http://hea-www.harvard.edu/~alexey/emulateapj/emulateapj-rtx4.cls
and bundle it with your TeX source code

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Copyright 2000-2009 Alexey Vikhlinin

The first version of this package was written by Maxim Markevitch. 
Pieces of AASTeX code are used for compatibility with aastex.cls.

This program can be redistributed and/or modified under the terms of
the LaTeX Project Public License available from CTAN archives in
macros/latex/base/lppl.txt. This means you are free to use and
distribute this package; however, if you modify anything, please
change the file name and remove the author's email address.

Alexey Vikhlinin <alexey@head.cfa.harvard.edu>


%% For release notes and change log, read the bottom of emulateapj.cls

